On the Approximation Ratio of Ordered Parsings

Shannon's entropy is a clear lower bound for statistical compression. The situation is not so well understood for dictionary-based compression. A plausible lower bound is $b$, the least number of phrases of a general bidirectional parse of a text, where phrases can be copied from anywhere else in the text. Since computing $b$ is NP-complete, a popular gold standard is $z$, the number of phrases in the Lempel-Ziv parse of the text, which is the optimal one when phrases can be copied only from the left. While $z$ can be computed in linear time with a greedy algorithm, almost nothing has been known for decades about its approximation ratio with respect to $b$. In this paper we prove that $z=O(b\log(n/b))$, where $n$ is the text length. We also show that the bound is tight as a function of $n$, by exhibiting a text family where $z = \Omega(b\log n)$. Our upper bound is obtained by building a run-length context-free grammar based on a locally consistent parsing of the text. Our lower bound is obtained by relating $b$ with $r$, the number of equal-letter runs in the Burrows-Wheeler transform of the text. We proceed by observing that Lempel-Ziv is just one particular case of greedy parses, meaning that the optimal value of $z$ is obtained by scanning the text and maximizing the phrase length at each step, and of ordered parses, meaning that there is an increasing order between phrases and their sources. As a new example of ordered greedy parses, we introduce {\em lexicographical} parses, where phrases can only be copied from lexicographically smaller text locations. We prove that the size $v$ of the optimal lexicographical parse is also obtained greedily in $O(n)$ time, that $v=O(b\log(n/b))$, and that there exists a text family where $v = \Omega(b\log n)$.

==> answer.txt <==

Dear Editor,

  thanks for the positive comments regarding our paper. In this revision, we 
have addressed their comments and also added new material, as follows:

1) We noted a slight issue in the proof we referenced that r = O(1) on 
Fibonacci words, because it assumed that the lexicographical comparisons
acted as if the strings were circular, not $-terminated. In our quest for
reproving the result on the more usual model of $-terminated strings, we 
found out a richer structure: r = O(1), and thus v = O(1), on the even 
Fibonacci words, and v = Theta(log n) (and thus r = Omega(log n)) on the 
odd ones. Instead, b = O(1) and z = Theta(log n) in all cases. Thus, we 
obtained the desired cases where z = Omega(r log n) but also cases where 
v = Omega(b log n). The new results are in Lemma 8 and Theorem 9, as well 
as Theorem 26. In the latter, the proof gets very technical and is deferred 
to the Appendix.

2) We found that our results on lexicographic parses could be elegantly
generalized to what we now call "ordered" parses (which made it into the 
title). An ordered parse respects some order between sources and targets. Many
of the properties we had on lexicographic parses can indeed be proven for any
ordered parse. We collect them in a new Section V, where their relation with
greediness is also explored. Section VI, devoted to lexicographic parses,
now contains only the results that are specific of those.

3) We proved some results on collage systems, which extend run-length
grammars by allowing truncations, and manage to show that their size is
between b and z, thereby positioning them within our scheme. This material
is in a new Section VII.

The new material justified the addition of a new coauthor, as you will note.
With respect to the comments of the reviewers, we have added numerous examples
(14) and figures (4 more) all along the paper, and also rewrote it in a less 
condensed form. We have also addressed all the typing issues they pointed out. 
Answers to the other comments follow.


Reviewer: 1

> Theorem 1: You state Lemma 1 but then actually use (parts of) the proof of 
> Lemma 1 in the proof of Theorem 1. It might be better to make Lemma 1 more 
> precise.

We have now separated it into Definition 4, whose details are used later, and
Lemma 1, which is used as a black box.

> Lemma 2: I find the proof of Lemma 2 really hard to follow. Not only do you
> introduce some (in my opinion) unnecessary variables like x and y, but you
> also do not say that LF(i) = ISA(SA(i) - 1). It might be worthwhile to
> remove LF from this proof entirely.

The property of LF is crucial for the proof; we cannot remove it. We also 
think all the variables are necessary for understanding it. We now make the 
role of LF more explicit in the proof (now Lemma 6); the important properties
are now also mentioned when we first define LF in Section II and right before
stating the lemma. Further, we add an example next to the lemma.
 
> You could also simplify the definition of \phi by saying that SA[0] := SA[n].
> Similarly, you could simplify the definition of BWT by saying that T[0] := 
> T[n].

Yes, but we prefer not to add spurious cells to avoid a special case; it can
bring more confusion.

> Section V.A, Line 3: Does "first versions" mean most recent versions? The
> initial commit of a repository doesn't sound very interesting.

The only important property of this text is that it is repetitive; what it 
means is not relevant. We could have indistinctly taken the last versions.


Reviewer: 2

> The authors sometimes use confusing terminology without defining them 
> properly. For example, the terms “blocks” and “chunks” are not defined 
> explicitly, but they are used straightaway in the proof the crucial Lemma 1 
> (see also part 2) as well as in Theorem 1. On that note, please define every 
> term (not just the above two) formally and mathematically—readers should not 
> have to guess this.

Only blocks and phrases are used now when partitioning the text; the other
terms were synonyms and brought confusion. They are clearly defined now and 
moreover we have added Table I with all the global variables that are used
along the paper.

> “suffix array”: In T[SA[i]..], what do the two dots represent? Is this the 
> suffix of the text starting from position i? Also what does the paranthesis 
> “(but not a suffix)” on page 3 supposed to mean?

Yes, a suffix, this is now clear in Section II.A. With "(but not a suffix)"
we mean that, obviously, Z_i cannot only appear as a suffix of Z_1 ... Z_i,
it must appear as a substring that is not a suffix. We changed "is" to
"occurs", which may be the source of the misunderstanding. Note that right
after the sentence it says "This means that...", which further clarifies.

> (minor) 1, . . . ,n is more common than 1..n. The authors may want to 
> reconsider notation

This is too cumbersome, so in many stringology papers the two-dot notation is
used. We have improved it visually, though, by putting some space between the
dots.

> as above, but this is not a big deal. Also as a matter of style, too many 
> mathematical statements are buried in the text. Please use separate lines 
> for any mathematical statement rather than inline statements, it 
> substantially improves readability.

We have done this in many cases where the expressions were long or important.

> 2. (Citations) The authors should expand and compare the contributions of [7]
> (Charikar et. al.) and Jez (instead of just the citation in Lemma 1 and a 
> hard-to-follow proof). Furthermore, sometimes it is not clear exactly how 
> much of the results are known a-priori (for example, Thm 2)–please clarify 
> this better.

Those two papers prove the existence of grammars of some size with some 
properties, among many other results. To avoid diverting unnecessarily, the
Introduction states only the related work that is relevant for our results
(which includes some, but not all, the results in those papers). The Introduction
is also clear in putting our contribution in context, telling what was known and
what is new. We have now further clarified in Figure 7 (left vs right) what new
results are obtained in this paper. Finally, we write the lemma of Jez explicitly
because we are using his parsing.

> 3. (Examples) Section II is commendable in collecting a large body of prior 
> results. Please add examples in each of the subsections will help define all 
> the different concepts/parsings more transparently. Also consider using more 
> illustrations to clarify these concepts.

We have now added a large number of examples and figures.

> 4. Section V: please use examples. Does LCP on page 8 stands for 
> “lexicographic parse”?

No, for "longest common prefix", as defined in Section II.F. We have now added 
a reminder.


Best regards,
  the authors.

